An Examination of Grouping and Spatial Organization Tasks for High-Dimensional Data Exploration

How do analysts think about grouping and spatial operations? This overarching question incorporates a number of points for investigation, including understanding how analysts begin to explore a dataset, the types of grouping/spatial structures created and the operations performed on them, the relationship between grouping and spatial structures, the decisions analysts make when exploring individual observations, and the role of external information. This work contributes the design and results of such a study, in which a group of participants are asked to organize the data contained within an unfamiliar quantitative dataset. We identify several overarching approaches taken by participants to design their organizational space, discuss the interactions performed by the participants, and propose design recommendations to improve the usability of future high-dimensional data exploration tools that make use of grouping (clustering) and spatial (dimension reduction) operations.

==> CHI_version/CHI_rebuttal.txt <==
1) More thorough discussion of related work (R1, R2, R3). In particular R2 cites very closely related papers that should be discussed given the context of this study.
2) More depth and a significant reorganization of the study findings (R1, R2, R3).
3) Clarifying the choices made for this study (explaining the rationale for splitting participants into groups (R3)) and reflect upon these choices in the analysis and results
4) Clarifying the limitations of the study especially regarding participants background and generalizability (R3, R2) 





We greatly appreciate the time investment undertaken by the reviewers to read and comment on our submission, and we also appreciate the opportunity to present a set of updates and modifications to strengthen the paper in response.  We agree with the criticisms outlined by the reviewers, and we feel that they are all correctable within the revision timeframe.  As suggested by the AC, we focus more deeply on the first two points (beginning with point #2), followed by brief mentions of points 3 and 4.

2 – We particularly note the recommendations by the reviewers to (R1) summarize findings rather than discussing in detail (the paragraph that accompanies Fig7 is a clear example of this), (R3) remove restatements, and (R3) better structure the qualitative findings in a new framework rather than the existing linear RQ order.  To address these, we plan to refine the study findings through substantial but straightforward updates to the structure of the RQ discussion.  First, we plan to reorganize the RQs into groups as follows (noting the current RQ numbers, which will change):
 - Participant analysis process (1,5)
 - Representations created (2,6)
 - Interactions with those representations (3, 4)
 - The effect of domain knowledge on the above (7)

Restructuring the RQs in themed groups will make the study results both more compact and clearer.  We further propose to add common structure to the presentation of each RQ, using RQ1 as an example:
 - Motivation/RW (we want to see how users begin to explore unknown data, referencing existing card-based cognitive/perceptual studies)
 - Method (this summarizes the first few interactions taken by participants)
 - Results (Grid and Stack Strategies identified)
 - Implications (supports Overview-First to begin looking for patterns, but undertaken in two different ways for tools to consider)

Note the last Implications point -- we also plan to better tie these RQs into our exploration of the DR + clustering design and interaction space.  As R1 and R2 note, the connections between what we learn from the study and the implications of that knowledge to system design are currently limited.

1 -- We agree that the Background / RW section is brief.  We crafted the more traditional RW section to reference the direct inspiration behind the study (as well as additional sensemaking and cognition RW that did not fit easily in the Intro) because we felt that we contextualized this work within the problem space (spatializing, grouping, sensemaking, related tools) thoroughly in the Introduction.  We agree that the paper will be stronger after the revision by also contextualizing the study in terms of similar cognitive and perceptual studies from the literature.  In addition to the space saved from the reorganization and rewrite of the RQs noted above, additional space can be made in the paper to extend such discussions by:
 - Possibly removing Fig5 (R3 notes that similar diagrams would be helpful to show the strategies)
 - Drop a panel (likely C) from Fig7
 - Restructuring Fig8 to make better use of space
 - Removing one of the examples in Fig9, (though cross-cutting clusters are also highlighted in Fig3, we are hesitant to remove the entire figure as it is a clear example of the bottom-up strategy)
 - Shift Table 1 to supplementary material

Beyond supplementing the existing RW section, we also propose to include both the references noted by the reviewers along with additional sources in each of the RQ discussions, as noted above.  This will serve to better contextualize the questions that we investigated, putting our research interest and findings more clearly in the scope of current knowledge.

3 -- The decision to create the two conditions was to study the difference between an analyst exploring only the data (A) and having their organizational strategy influenced by some external knowledge (L).  Our initial hope with this study was to provide quantitative results of the differences between the groups (the controlled lab study noted by R3); for example, total time used to organize and number of grouping and spatialization interactions.  Following the first few participants, we noted that (1) the experience of the participants played more of a role in these quantitative measures than their assigned group, and (2) the qualitative exploration strategy RQs were producing more interesting results.  We then revised our research questions accordingly and continued the study.  This background can certainly be summarized in the revision.

4 -- The comments of R2 and R3 are very apt; in addition to the sample of convenience, the results of this study are clearly influenced by the expertise of the participants.  As noted by R3, this is not necessarily a bad thing when considering technical analysts as end users for systems that can acquire design benefits from the results of this study.  In the revision, we will note this limitation and will provide additional demographic information about the participants in support.






CLN: but is it still useful or should we just delete one of the groups or merge them?  i think they are asking us to be more clear about how the groups impacted the qualitative results, are the strategies different?  and maybe they are also asking from a motivational/impact point of view, why is the different strategies important?  how does it impact design/usage?

JW: I think is it interesting to note when both groups behave similarly (RQ2) and more notably when they behave differently (RQ1).  I would argue against merging them.  I can see adding some additional text in some of the results sections (and also maybe when tying in to the design recommendations) to better emphasize these patterns.  



CLN: 
i thnk i'm starting to understand their confusion here.
i think they didnt like organizing by RQ because maybe the RQ's are not well structured (as a whole and internally)? also maybe they are confused about the Results vs Discussion grouping of RQs, which might relate to the comment about lacking clear methodology.  Maybe we need to improve the structure of RQs, reinforce the structure.

JW:  Agreed.

JW:  I'm assuming that the blocks below are three different options that you are proposing?  I like the third option (currently text lines 55-58), but we might propose all three briefly in the rebuttal to show that we're seriously thinking about how to revise.

CLN2: actually the first block is internal structure for each RQ (each RQ needs a motivation, results...).  the next 2 blocks were two tries at restructuring the list of RQs, of which yes i think the 2nd try was better.

Each RQ has same internal structure:
* motivation (connecting to new related work), 
* method (or all have common method),  
* results, and 
* implications. 
For example of related work, maybe RQ 4&6 the motivation (esp for 6) have to do with how tools visualize dimensions (like Scotland's biplots thing) and cognitive dimensionality (e.g. Zeitz, and how many dimensions they consider). 

Need to better structure the RQs as whole:
* Process/Interaction (1,3,4,5,7a) vs Product/Representation (2,6,7b)
* DR (4,6) vs Cluster vs their Interplay  
    [actually i'm not so sure about DR=4,6 because dimensions can be revealed in both DR & cluster?]

1,5 generic process
2,6 representations
3,4 interactions with representations
7 effect of domain knldg on all above (and why are there 2 sections for this one) [JW: no good reason; easy to split]



Make sure each RQ is about DR & Clustering, e.g. RQs 1 & 5 seem rather generic and not focused on our overall topic. maybe reviewers are losing our focus of INTERPLAY BETWEEN DR & CLUSTER?

JW:  This is a good point.  I don't really tie this into the algorithms until the very end, whereas mentioning them throughout would help to refresh the motivation of the study in the minds of reviewers/readers.



Reinforcing same RQ wholistic structure in Table 2 would also help.

JW: Agreed that adding RQs to the table would also better tie it in.



Also Maybe we need better words than 'grouping' and 'spatial structures' to keep the focus?  we seem to suggest:
group = cluster
spatialization (spatial structure, and layout?) = DR
organization (and layout?) = DR+cluster
maybe stick with cluster & DR, or clearly define these.

JW: group=cluster is clear.  I've always been hesitant to intermix the terms spatialization and DR, just because there are so many different DR approaches, some of which don't require a spatialization.  Maybe "visual DR" if that's not too much?  But then you could also do clustering without visualization without changing the grouping operation that the algorithm supports, so pairing it with "visual clustering" doesn't seem reasonable.  I think if we do tie DR & Clustering algorithms into the sections more clearly, we can get away with continuing to use spatialization and grouping for the study.  And actually, that divide of spatialization and grouping for the study, DR and clustering for the tools/algorithms might be a good method for a reader to quickly distinguish which we're talking about.



Probably worth running 2 more particpants for future submission (not for chi rebuttal).

JW:  I was debating whether or not something like this should be noted.  We can replicate the study exactly (I still have the cards, can reserve the same rooms, etc), but I'm not sure to what degree the results that we discuss are going to change.  If we manage to bump it up to 15 (or 20) participants over the next few weeks, we can show somewhat stronger results.  But I don't believe they will change.

CLN2: i dont think we should suggest this in rebuttal.  more particpants -> new study -> new paper -> reject this paper.


==> CHI_version/CHI_reviews.txt <==
AC review
score 3/5

  Expertise

    Expert

  Recommendation

    Neutral: I am unable to argue for accepting or rejecting this paper; 3.0

  Review

    -

  1AC: The Meta-Review

    EDITORIAL SCORE
    ________________
    This paper describes a user study on grouping animals using card sorting, studying
    sense-making processes to inform the design of computational tools.  The editorial
    score currently reflects the average scores of the review panel.  The opinion of
    the panel diverges, with one review largely positive, one largely negative and one
    on the border.  This is a case where the rebuttal will certainly help reach a
    decision and I strongly advise the authors to craft a careful response to the
    concerns raised during reviewing.


    SUMMARY
    _________
    On the positive side, reviewers found the "description of the study and conditions
    is clear" and its design "quite clever", "touches on all the right questions and
    issues" (R1), an "important work with interesting results" (R3).

    On the more negative side, the entire review panel agreed that the paper needs
    significant revisions.
    2) More depth and a significant reorganization of the study findings (R1, R2, R3).
    1) More thorough discussion of related work (R1, R2, R3). In particular R2 cites
    very closely related papers that should be discussed given the context of this
    study.
    3) Clarifying the choices made for this study (explaining the rationale for
    splitting participants into groups (R3)) and reflect upon these choices in the
    analysis and results
    4) Clarifying the limitations of the study especially regarding participants
    background and generalizability (R3, R2)

    REBUTTAL
    _________

    The issues noted above do not call for rerunning the study but points to major
    revisions of the text. I am particularly concerned about #1 and #2 as it calls for
    a deep revision of the main contribution of this submission, which may warrant a
    new round of reviewing.

    I strongly advise the authors to address the points above in their rebuttal,
    ordered by importance.

  Rebuttal response

    (blank)

----------------------------------------------------------------

2AC review
score 2/5

  Expertise

    Knowledgeable

  Recommendation

    Possibly Reject: The submission is weak and probably shouldn't be accepted, but
    there is some chance it should get in; 2.0

  Review

    The paper reports on a small-scale study, in which participants manually laid out
    cards of “high-dimensional data” in a card sorting/affinity diagramming manner.
    Experiences from the study were reported and a few implications for design
    discussed.

    This paper seems not ready for publication yet. While the general idea of studying
    humans in their ability to organize space and groups seems interesting, there is
    not enough substantial content yet to justify a CHI full paper of 10 pages length.

    The background section is rather sparse and very much flavored from the specific
    perspective of a certain research group. Much of the broader context of relevant
    work that has been conducted around such topics has been missed. For example,
    there is a plethora of work in the UX community on closely related approaches such
    as card sorting or affinity diagramming. Some online search should reveal many
    interring and closely related works.

    Affinity diagramming approaches have also been used in the VIS community, e.g.:
    Pandey, Anshul Vikram, et al. "Towards understanding human similarity perception
    in the analysis of large sets of scatter plots." Proceedings of the 2016 CHI
    Conference on Human Factors in Computing Systems. ACM, 2016.

    In addition, the VIS and the CogSci communities have worked on understanding human
    factors (perception and cognition) in the realm of DR and clustering. Just a few
    papers that come to mind:

    Nonato, Luis Gustavo, and Michael Aupetit. "Multidimensional projection for visual
    analytics: Linking techniques with distortions, tasks, and layout enrichment."
    IEEE transactions on visualization and computer graphics (2018).

    Lewis, Joshua, Margareta Ackerman, and Virginia de Sa. "Human cluster evaluation
    and formal quality measures: A comparative study." Proceedings of the Annual
    Meeting of the Cognitive Science Society. Vol. 34. No. 34. 2012.

    Lewis, Joshua, Laurens Van der Maaten, and Virginia de Sa. "A behavioral
    investigation of dimensionality reduction." Proceedings of the Annual Meeting of
    the Cognitive Science Society. Vol. 34. No. 34. 2012.

    Sedlmair, Michael, et al. "A taxonomy of visual cluster separation factors."
    Computer Graphics Forum. Vol. 31. No. 3pt4. Oxford, UK: Blackwell Publishing Ltd,
    2012.

    Specifically for a qualitative approach as taken here, it is necessary to have a
    much better theoretical grounding in the existing literature. Also for the papers
    that have been mentioned, I would have expected a more thorough analysis. Many of
    them are simply listed without discussing the actual potential deeper relations.

    For the study itself, I agree with the authors that it feels rather preliminary. I
    felt like I did not learn anything particularly new despite the length of the
    paper. I think a more thorough investigation and a better embedding into existing
    work (see above) is necessary to carve out truly new and intersting insights.

    In addition, it would be good to have a closer integration with the technical
    literature as well. Currently this is basically done in Table 2. The design
    implications seem a bit narrow though (pointing to previous work of one research
    group only), and it is not clear in how far they have not already been addressed
    in this way in existing systems and algorithms. The original tSNE algorithm for
    instance talks about the inclusion of labels to steer the DR process. Also other
    DR methods exist that take class/group labels into account, dating back to
    Fisher’s venerable LDA (sometimes they are called supervised DR techniques). Also
    in terms of subspace analysis, there is quite some existing work already in the
    VIS and KDD communities, such as:

    Tatu, Andrada, et al. "Subspace search and visualization to make sense of
    alternative clusterings in high-dimensional data." 2012 IEEE Conference on Visual
    Analytics Science and Technology (VAST). IEEE, 2012.

    Müller, Emmanuel, et al. "Evaluating clustering in subspace projections of high
    dimensional data." Proceedings of the VLDB Endowment 2.1 (2009): 1270-1281.

    Finally, it remains unclear how the data from the study was analyzed. Was that
    done based on open/axial coding? Without that information it is hard to judge how
    rigorous the study was, and with it how trustworthy the results are. For the
    results of the study itself, it would be also good to ground them more in the
    actual data, e.g. through giving at least some direct quotes from participants.

    The organization of the findings into results and discussion seems somewhat
    arbitrary to me.

  Rebuttal response

    (blank)

----------------------------------------------------------------

reviewer 1 review
score 4/5

  Expertise

    Expert

  Recommendation

    Possibly Accept: I would argue for accepting this paper; 4.0

  Review

    This research constructs a user study where participants must group and organize a
    set of animals (with attributes) either knowing or not knowing the type of animal.
    The goal here is to understand people's sensemaking processes so that one can
    assist computational tools trying to support such activities.

    Overall, I enjoyed reading this paper. It was clear, comprehensible, and an easy
    read. The study was clear and explained well. The Introduction motivates the
    problem being studied and why it is important.

    The background section (review of related work) felt a bit light. I believe that
    there are more studies along these lines, but perhaps with slightly different
    types of data, that could be discussed and included. More on that below.

    The description of the study and conditions is clear. I thought that the design
    was quite clever. It's simple but it touches on all the right questions and
    issues. As the authors note, it would be ideal to have more participants. That
    would simply give the reader more confidence in the findings and implications
    made. It's still a pretty small number of participants to be making
    generalizations from.

    The main body of the paper is about explaining the results and what the
    experimenters observed. In places, this feels a little low-level and can be just a
    little tedious, but clearly it is important. I like it best when the article is
    summarizing findings and using specific examples to briefly explain those
    generalizations, as opposed to the more detailed recaps. This sentiment builds up
    a little as one gets to the later discussions on RQ 6 and 7. There are a few
    places where being more specific would be helpful. For example, in the text at the
    bottom of the first column and top of second column on page 9, I was wondering
    which of the two groups the people with those sentiments came from. On page 10,
    the end of the first paragraph makes a jump to discussing parallels to t-SNE,
    subspace clustering, etc. That's a jarring and big jump. What if readers aren't
    familiar with those things? This simply needs more explanation. (This is in the
    table above as well.)

    I finished the paper and was wishing that the experimenters would have simply
    asked, "What would have helped you?" to the participants to extract more input and
    ideas about the implications for design of computational tools.

    In a couple places in the results section, I felt that the authors could leverage
    more related, prior research. For example, when discussing strategies that
    participants followed for performing the task, this reminded me of Kang's user
    studies of how people performed sensemaking tasks with (and without) the Jigsaw
    system. [IEEE TVCG 2011, Vol. 17, No. 5] She found strategies liked examining each
    document first, picking one and exploring it in detail, etc. Some of these feel
    akin to the strategies this study uncovered. A second example happened when
    reading about the participant who brought in Canada as a factor. It is clear, as
    the article notes, that background knowledge and domain knowledge matter here.
    This led me to think of Peck's Best Paper from CHI '19 that discusses how all data
    is local and contextual. These two things aren't glaring omissions from the paper
    -- I simple feel that the authors could leverage connections to them and other
    papers to fortify their arguments and discussion.

    Ultimately, this paper is primarily about providing design guidance to
    computational and visual analytics tools for sensemaking. As such, I feel that it
    does a reasonable job of that. It is largely Table 2 that is providing such
    guidance. It would be good for the authors to expand upon some of the
    recommendations more explicitly (maybe cutting some of the detailed results
    discussions).

  Rebuttal response

    (blank)

----------------------------------------------------------------

reviewer 3 review
score 2.5/5

  Expertise

    Passing Knowledge

  Recommendation

    . . . Between possibly reject and neutral; 2.5

  Review

    This paper describes an observational study of 13 people as they perform a manual,
    non-digital sensemaking task of organizing a six-dimensional dataset into
    clusters, focusing specifically on the steps in the organizing process. The
    findings reveal several different strategies that tightly couple iterative
    grouping and spatialization tasks, various incremental progressions such as
    winnowing of groups, and effects of bringing in external knowledge. The findings
    also catalogue four grouping operations: join, create, split, and remove.
    Overall, I find this to be important work with interesting results, but would not
    argue for acceptance at this time as the writing and the ideas presented still
    need to mature.

    To start, it is good to see an in-depth study of analysis process, and
    particularly one in an environment not complicated by digital tools. It is a
    complex study and challenging to report and analyze. The choice of method is
    appropriate, as it allows observation of action sequences that are not constrained
    by the design choices of any particular digital system. There are, however, a few
    issues with the details given about the method:

    (1) Although the framing of the paper suggests this is a study of analysts, in
    reality the participants are from engineering and technology fields (not enough
    detail is provided about participant demographics). While this does not invalidate
    the study, it does invalidate the claim that this study increases our
    understanding of how "analysts think about grouping and spatial operations".

    (2) I struggle to understand why the study participants were split into groups
    with labeled and unlabeled data. Although it did allow for some observations
    regarding the use of external knowledge, it seems to have added a lot of
    complexity to an already-complex study without directly stemming from the
    overarching research question. As this is not a controlled lab study, it is not
    strictly necessary to have more than one condition.

    (3) In the discussion, there is a claim that "a more general participant set would
    lead to more generalizable results". This might be somewhat true, but in fact more
    generalizable results would require a different study design and a narrower
    research question. However, there is no reason why generalizability should be the
    goal here, when the study seems to be aimed at refining the design space of
    sensemaking tools. A more useful future direction might be to study data analysts
    who are already skilled at grouping and spatialization tasks, as they may have
    developed interesting and efficient strategies or workarounds for this kind of
    work.


    The findings of this study are quite a diverse set of observations that are
    difficult to summarize but are interesting. The particularly intriguing findings
    are the tight coupling of grouping and spatialization and the different strategies
    or sequences in which this happened; the complexity of organizational structures
    that participants ultimately created; and the incorporation of external knowledge.
    However, the findings and discussion section is where this paper could use much
    more clarity. I would like to see these structured a bit more into some sort of
    framework, insofar as that is possible.  Currently, it reads like a list of
    interesting findings, but the connections between the findings and the discussion
    are unclear or incomplete (e.g.  in the Findings section, external knowledge is
    linked to the importance of semantic interaction; in the table that summarizes the
    list of findings, no mention is made of this connection).

    There is clearly a lot of richness in this study, but another round of structuring
    the findings would go a long way towards making them usable for those building
    tools to support sensemaking in the future.


    Notes on the writing:
    - There are several missing "et al."s when citing papers with multiple authors.
    (e.g. Isenberg et al. [21]).
    - The related work section includes phrases like "research has demonstrated
    that..." — I would prefer to see specific names or details instead of "research".
    - The related work section several times includes cited paper titles within the
    text, which is unnecessary (though I appreciate that there is an indication of
    what the citation numbers refer to!)
    - Several paragraphs have multiple phrases restating the same thought (esp.
    paragraph 1 of Experimental Design)
    - The findings section would be easier to follow if each condition were given a
    short name and perhaps different formatting, and if strategies were subheadings or
    were otherwise emphasized.
    - Figure 7 could use some labels. It is difficult to continuously cross-reference
    with the preceding paragraph.
    - Visualizations of action sequences or diagrams of strategies would be very
    helpful for understanding.

    Supplemental material:
    - A spreadsheet with study results is included, but lacks any sort of key with
    which to read it. It is partially self-explanatory alongside the paper, but a
    little explanation could go a long way.

  Rebuttal response

    (blank)

----------------------------------------------------------------

==> VIS_response.txt <==
Hello VAST Chairs and Reviewers,

Thank you for your comments in response to our paper, "An Examination of Grouping and Spatial Organization Tasks for High-Dimensional Data Exploration."  By addressing these comments, we certainly believe that the paper is stronger than before.  We hope that you agree.

In response to the summary comments, we have:
  1) Included additional text to the Recommendations in Section 5.2 and Limitations in Section 5.3, both noting that our results and recommendations apply to our study case of high-dimensional quantitative data, and that other types of data (e.g. time series and ensemble) will require other analysis techniques and tools.  Additionally, we note in 5.3 that this study is focused on investigating the thought process that underlies analyst-created organizational spaces, saving analyst interpretations of system-created spaces for a future study.
  2a) We have extended our Related Work discussion in Section 2.2 to more clearly call out interactions supported by systems that we briefly survey.  Additionally, we have added some additional citations to recent VIS tools in Section 4 where appropriate near associated results (e.g., 4.1.2, 4.2.1, 4.2.2, 4.3.2).
  2b) We have extended our Related Work discussion in Section 2.3 with additional text discussing research on spatialization and grouping in cognitive science and psychology.  Additional cognitive science references were also added to Section 4 where appropriate near associated results (e.g., 4.2.1, 4.2.2, 4.4.1).
  3) Included additional text in Section 3 and Section 3.1 clarifying what we consider to be an "analyst" and characterizing the data science/exploration expertise of the cohort of participants.

In addition to these additions to the text, we have also:
 1) Fixed several typos that we found while reviewing the text.
 2) Corrected a mistake in Figure 3 (duplicate sub-image in Bottom-Up).
 3) Moved Table 1 from the original submission (the dataset) into the supplemental materials due to space limitations that resulted from our additions.
 4) Cut some words and sentences throughout to meet to the page limit restriction.

Below, we list individual reviewer comments and our responses to each.  Thanks again to all reviewers for their insightful comments!



-----------------------------------------


Suggestions for revision (required for acceptance):
1) add discussion of the generalizability of results to vis applications (R1, 2, 4)
2) compare this work to existing approaches and theories (R3, 4)
2a) this includes comparing the recommendations to state-of-the-art vis approaches and the strategies they use for representing 2D data and characterizing their effectiveness, and
2b) ground this work and the results in existing literature on categorization and classification in Cognitive Psychology
3) characterize the participants of the study: if the contribution of this work is on understanding the way *analysts* approach 2D data, then their should be evidence that the participants have a background in data analysis (R4)



-----------------------------------------


Coordinator 

"Since all attributes were scaled to a 0-100 range, I am wondering why the max in the dataset is 91 instead of 100."
 - This was a result of our selections from the original dataset to create the smaller study dataset.  We did not re-normalize the values after making that selection, though it would have been trivial to do so.  We tried to make this more clear by changing the phrasing in Section 3.1.

"One of the main questions I have with respect to the design guidelines is how generalizable the study results based on organizing a 2D space are to human interpretation of those spaces. If you show people an organization will they interpret it in a way that is consistent with how they would organize it? What if it has been organized using a strategy that they would not use to organize it themselves? As long as we cannot answer these questions, I don't think we can derive design guidelines in terms of interpreting a (potentially machine-generated) spatial configuration of items."
 - This is a great point that we intend to investigate in a future study but that we neglected to include in the Limitations and Future Work section of our initial submission.  This is now included in Section 5.3.  The research study presented in this paper seeks to understand how users structure their organizational spaces, but does not consider how users will interpret an organizational space that is created for them.  Such a study is clearly necessary to supplement/confirm the guidelines in Section 5.2.

"It would be great of the materials used for the study could be published as supplemental material. This includes the cards and card designs as well as the survey that participants were asked to complete."
 - These are now included in our submission as a supplemental PDF.

----------------------------------------------------------------


Committee Member

"My main concerns with the work are twofold. The first being the aim of the paper not reflecting the actual study.  The authors repeat several times how the study is aimed at "understanding the spatial and grouping behaviours of analysts" and "how analysts think".  The whole paper pivots around this aspect with discussion and conclusions making this cohort the central point.  The study however provides no evidence that the participant cohort can be classified as analysts.  No demographic detail is provided, which makes me wonder, no details on background, education level, type of job. The 16 participants could very well be students recruited from a University.  What worried even more is what the authors themselves report as 'All participants reported some degree of familiarity with clustering algorithms, but three of the participants reported no exposure to dimension reduction algorithms.' This statement actually characterises the cohort as non-analyst."
    and
"Findings are therefore very generic unless authors can prove otherwise providing a clear profiling of how the participants were chosen, their expertise and what expert group they may be representative."  
    and
"As the authors themselves highlight prior knowledge significantly influences analytical behaviour, I would also add that learning has a strong effect too, therefore the behaviour of what an experienced analyst is potentially rather different from that of a person with some technical background but no daily experience in data analysis, as it seems the case for the present cohort)."
 - We added additional text to Section 3.1 describing the data science experience of our cohort of participants, and we updated the vague "engineering and technology" language to more precisely reflect the skills of the participants.  Additionally, we reached out to the three participants who did not report familiarity with DR algorithms, and in all three cases we found that the word "algorithms" in the question was the sticking point.  In other words, the participants knew about DR and data projections, but weren't familiar with the inner workings of t-SNE for example.

"The authors need to define clearly what they mean with 'analysts' as the standard interpretation would be of scientist with a degree of experience in managing complex high-dimensional data, therefore familiar with analytic techniques such as clustering and data projections, which are not that sophisticated for an
analysts/data scientist."
 - We agree with this interpretation, and have added similar wording to the introductory paragraph of Section 3.

"A second point of concern is that of the paper completely skipping a whole set of literature from the Psychology domain on Classification and Categorization. The strategies observed by the authors where not surprising as they can be reported to one of the approaches reported in Categorization and Classification theory as of: classical categorization, conceptual Clustering, fuzzy-sets, prototype theory."
 - We have added additional text to RW Section 2.3, summarizing some of the research at a high level in this area.  Some additional references are also included throughout the text.

"The findings about experience influence are well set in literature, the authors provide references and I would suggest adding a further work:  [1] Zemel, Richard & Behrmann, Marlene & Mozer, Michael & Bavelier, Daphne. (2002). Experience-Dependent Perceptual Grouping and Object-Based Attention. Journal of Experimental Psychology: Human Perception and Performance."
 - Thanks; this reference has been included (Section 4.4.1).

"Based on this the results collected have value but in a very restricted domain and I cannot support the generalisation implied in the paper as a whole that results are representative of how analysts think."
    and
"A further point of concern is related to the conclusions made which are more general than the actual study results can support. The study is executed on discrete data and it is not generalizable to time dependent data or ensemble data. The design recommendations provided may not be valid in these cases.  This is evident in one of the suggested principles: 'Algorithms that favour local structures (e.g., t-SNE, subspace clustering) may be better representations of an analyst's understanding of data than  those which do not.'  This is true when dealing with categorical data but not for time-series, t-SNE for example performs extremely bad in this cases and clustering is not the primary analytical approach taken for this data type."
 - This is a great point, and we have added phrasing reflecting the types of data appropriate for this work in Section 5.3, as well as the note about analysis of time-series and ensemble data.

"Linked to this is also a statement which is incorrect that is: "Similarly, both groups of participants were equally likely to create organizational structures in which the axes mapped to dimensions in the data. This is contrary to the common behaviour of dimension reduction algorithms in which the axes have no meaning".  This is incorrect as in DR techniques like PCA axis are very important. There exist several classes of DR methods the main differences being the methodology used behind the construction of the embedding, graph-based approaches like t-SNE do not put emphasis on axis but other equally powerful approaches do."
 - We have updated the phrasing of this point.  Our intention with the "common" modifier on behavior was to illustrate that "many but not all" DR algorithms do not directly map dimensions to axes.  We agree that axes are important to PCA plots, but offer the argument that these are mapped to synthetic variance dimensions rather than to dimensions that appear in the source data.

----------------------------------------------------------------


Reviewer 2

"The group with the animal names appear to have more dimensions to work with than the other group.  Is this a fair comparison, especially since the dataset is abstract?"
 - This is not correct.  Both the labeled and abstract groups had datasets with 5 dimensions and 17 observations.

"I wonder if it would be possible to come up with a different dataset in addition that is less abstract, but also has the same variable values (maybe fictional animals)."
 - Interesting.  This is certainly something that we can consider in future studies.  Spinning off of this idea, creating fictional animals that actually map directly to real animals and seeing how the participant may reorganize their space when a Glarganthorp turns out to just be a Rabbit.

"I have a hard time understanding the lines and dashed lines in Figure 8."
 - We added a bit of extra text to the figure caption to indicate that the solid lines reflected the spectra for two of the dimensions, whereas the dashed arcs reflect the regions of high influence.  We also added some additional explanatory text where this figure is referenced in Section 4.2.2.  Without more detail to this comment from the reviewer, it was difficult for us to determine what and how to fix.

"It does appear that users look at local structures, and algorithms like t-SNE may match the participants' understanding, however, what that might look like when integrating into a visual analysis system?  Can automation allow this limitation to be overcome?"
 - That's an interesting question for future investigation that we now note in Section 5.3.  The research study presented in this paper seeks to understand how users structure their organizational spaces, but does not consider how users will interpret an organizational space that is created for them by an automated system.  Such a study is necessary to supplement/confirm the guidelines in Section 5.2.

----------------------------------------------------------------


Reviewer 3

"I only have one suggestion:  Compiling a list of supported interactions in existing works and comparing how they are matched with the strategies used in the study. This could show additional insights and the strengths/weaknesses of previous methods. ex. Dimension reduction: select axis, change parameter, reweight, etc. Interactive clustering: merge/split/add/remove (group-wise), reassign/filter (individual-wise), weighted features(feature-wise) etc."
 - This is a great suggestion, but unfortunately we couldn't find the space under the page limit to include a detailed analysis of such interactions to our satisfaction.  Instead, we expanded Section 2.2 to better call out these interactions where they appear in the tools that we cite.  Additionally, we have added some additional citations to recent VIS tools in Section 4 where appropriate near associated results (e.g., 4.1.2, 4.2.1, 4.2.2, 4.3.2).  A discussion of the strengths and weaknesses of these interaction methods actually fits very well with another paper we are expanding from conference to journal, and we will make use of this idea there.  Thanks!




==> VIS_reviews.txt <==
coordinator review

  Paper type

    Empirical Study

  Expertise

    Knowledgeable

  Overall Rating

    <b>4 - Accept</b><br/> The paper should be accepted with some minor
    revisions.<br/>Once these have been completed it will meet the quality standard.

  Supplemental Materials

    Not applicable (no supplemental materials were submitted with the paper)

  Justification

    Overall, the manuscript has the following strengths:
    - The manuscript tackles interesting and highly relevant questions for vis and
      interaction design
    - Well designed and well executed study
    - The manuscript is easy to read and follow
    The main weakness I see is:
    - Unclear how generalizable the results are to how users interpret spaces

    In summary, I think this is very relevant and important work. While limitations
    should be discussed more thoroughly, this addition can be easily made during the
    revision phase. I therefore argue for accepting this work as a VIS 2020 paper.

  The Review

    The submission presents a study to help better understand the strategies and
    patterns involved in organizing a set of items spatially in a 2-dimensional space.
    It formulates a list of 8 research questions, and then discusses a study
    design that lets participants organize cards that represent different types of
    animals into a meaningful structure. The results of the study are then distilled
    into recommendations for visualization design.

    Overall, the manuscript has the following strengths:
    - The manuscript tackles interesting and highly relevant questions for vis and
      interaction design
    - Well designed and well executed study
    - The manuscript is easy to read and follow
    The main weakness I see is:
    - Unclear how generalizable the results are to how users interpret spaces

    In summary, I think this is very relevant and important work. While limitations
    should be discussed more thoroughly, this addition can be easily made during the
    revision phase. I therefore argue for accepting this work as a VIS 2020 paper.

    More detailed discussion of the strengths and weaknesses and additional remarks:

    - Since all attributes were scaled to a 0-100 range, I am wondering why the max
      in the dataset is 91 instead of 100.

    - One of the main questions I have with respect to the design guidelines is how
      generalizable the study results based on organizing a 2D space are to human
      interpretation of those spaces. If you show people an organization will they
      interpret it in a way that is consistent with how they would organize it? What
      if it has been organized using a strategy that they would not use to organize
      it themselves? As long as we cannot answer these questions, I don't think we
      can derive design guidelines in terms of interpreting a (potentially machine-
      generated) spatial configuration of items.

    - It would be great of the materials used for the study could be published as
      supplemental material. This includes the cards and card designs as well as the
      survey that participants were asked to complete.

  Supplemental review notes

    Uploaded file.  See the online review for the file.

  Summary Rating

    <b>Possible Accept</b><br/> The paper is not acceptable in its current state, but
    might be made acceptable with significant revisions within the conference review
    cycle.<br/>If the specified revisions are addressed fully and effectively I may be
    able to return a score of '4 - Accept'.

  The Summary Review

    The submission presents a study to help better understand the strategies and
    patterns involved in organizing a set of items spatially in a 2D space.
    It formulates a list of 8 questions, and then introduces a study design in which
    participants organize cards that represent different types of animals into a
    meaningful 2D structure. From the results of the study, the manuscript derives
    recommendations for visualization design.

    Strengths of the work:
    - relevant and interesting topic (R1, 2)
    - study is well designed and executed (R1, 3, 4)
    - well structured, easy to read and follow (R1, 2, 3, 4)

    Suggestions for revision (required for acceptance):
    1) add discussion of the generalizability of results to vis applications (R1, 2,
    4)
    2) compare this work to existing approaches and theories (R3, 4)
    2a) this includes comparing the recommendations to state-of-the-art vis approaches
    and the strategies they use for representing 2D data and characterizing their
    effectiveness, and
    2b) ground this work and the results in existing literature on categorization and
    classification in Cognitive Psychology
    3) characterize the participants of the study: if the contribution of this work is
    on understanding the way analysts approach 2D data, then their should be evidence
    that the participants have a background in data analysis (R4)

    In summary, the reviewers agree that this is interesting and relevant work.
    While the current state of the manuscript cannot be accepted because of some
    significant weaknesses, the reviewers agree that those can be addressed within
    the revision phase (required changes are listed above).
    Please also refer to the individual reviews for additional suggestions and
    improvements.


----------------------------------------------------------------

committee member review

  Paper type

    Empirical Study

  Expertise

    Expert

  Overall Rating

    <b>2 - Reject</b><br/> The paper is not ready for publication in VAST /
    TVCG.<br/>The work may have some value but the paper requires major revisions or
    additional work that are beyond the scope of the conference review cycle to meet
    the quality standard. Without this I am not going to be able to return a score of
    '4 - Accept'.

  Supplemental Materials

    Not applicable (no supplemental materials were submitted with the paper)

  Justification

    The paper objective is to investigate analysts ways of reasoning.
    The authors propose a user study involving a total of 16 participants and
    following a between study design.
    The methodology followed is clear and rooted in state-of-the-art techniques which
    make the overall study design solid and sound.

    The study results prompt several lines of discussion which the authors summarise
    in a set of design principles.

    The paper is well structured, enough details are provided to support replication.
    State of the art is comprehensive and well discussed, with authors highlighting
    resources that have influenced eth present study.

    My main concerns with the work are twofold. The first being the aim of the paper
    not reflecting the actual study.
    The second being the limited improvement upon state of the art.

    The lack of some important details limits the generalizability of the results
    overall and makes it difficult to clearly assess the overall research
    contribution.

  The Review

    The paper objective is to investigate analysts ways of reasoning.
    The authors propose a user study involving a total of 16 participants and
    following a between study design.
    The methodology followed is clear and rooted in state-of-the-art techniques which
    make the overall study design solid and sound.

    The study results prompt several lines of discussion which the authors summarise
    in a set of design principles.

    The paper is well structured, enough details are provided to support replication.
    State of the art is comprehensive and well discussed, with authors highlighting
    resources that have influenced eth present study.

    My main concerns with the work are twofold. The first being the aim of the paper
    not reflecting the actual study.
    The authors repeat several times how the study is aimed at understanding the
    spatial and grouping behaviours of analysts" and how analysts think".
    The whole paper pivots around this aspect with discussion and conclusions making
    this cohort the central point.
    The study however provides no evidence that the participant cohort can be
    classified as analysts.
    No demographic detail is provided, which makes me wonder, no details on
    background, education level, type of job. The 16 participants could very well be
    students recruited from a University.
    What worried even more is what the authors themselves report as All participants
    reported some degree of familiarity with clustering algorithms, but three of the
    participants reported no exposure to dimension reduction algorithms.
    This statement actually characterises the cohort as non-analysist.

    The authors need to define clearly what they mean with "analysts" as the standard
    interpretation would be of scientist with a degree of experience in managing
    complex high-dimensional data, therefore familiar with analytic techniques such as
    clustering and data projections, which are not shat sophisticated for an
    analysts/data scientist.

    Based on this the results collected have value but in a very restricted domain and
    I cannot support the generalisation implied in the paper as a whole that results
    are representative of how analysts think.

    As the authors themselves highlight prior knowledge significantly influences
    analytical behaviour, I would also add that learning has a strong effect too,
    therefore the behaviour of what an experienced analyst is potentially rather
    different from that of a person with some technical background but no daily
    experience in data analysis, as it seems the case for the present cohort).

    A second point of concern is that of the paper completely skipping a whole set of
    literature from the Psychology domain on Classification and Categorization.
    The strategies observed by the authors where not surprising as they can be
    reported to one of the approaches reported in Categorization and Classification
    theory as of: classical categorization, conceptual Clustering, fuzzy- sets,
    prototype theory.

    The findings about experience influence are well set in literature, the authors
    provide references and I would suggest adding a further work [1]
    [1] Zemel, Richard & Behrmann, Marlene & Mozer, Michael & Bavelier, Daphne.
    (2002). Experience-Dependent Perceptual Grouping and Object-Based Attention.
    Journal of Experimental Psychology: Human Perception and Performance.

    Saying that it would have been interesting if the authors had made a comparison of
    state of the art results against a cohort of specialists as it would have been
    interesting to see if established theories still applies in experts domain, if
    experience may have favoured one or more strategy over the other, what may be the
    main differences if any.
    The papers fail on this, there is no clear characterization of what an analysis is
    considered to be, and as a consequence it is not clear what type of cohort the
    participant really represent.

    Findings are therefore very generic unless authors can prove otherwise providing a
    clear profiling of how the participants were chosen, their expertise and what
    expert group they may be representative.

    A further point of concern is related to the conclusions made which are more
    general than the actual study results can support.
    The study is executed on discrete data and it is not generalizable to time
    dependent data or ensemble data. The design recommendations provided may not be
    valid in these cases.
    This is evident in one of the suggested principles: Algorithms that favour local
    structures (e.g., t-SNE, subspace clustering) may be
    better representations of an analysts understanding of data than those which do
    not.
    This is true when dealing with categorical data but not for time-series, t-SNE for
    example performs extremely bad in this cases and clustering is not the primary
    analytical approach taken for this data type.

    Linked to his is also a statement which is incorrect that is: "Similarly, both
    groups of participants were equally likely to create
    organizational structures in which the axes mapped to dimensions in the data. This
    is contrary to the common behaviour of dimension reduction
    algorithms in which the axes have no meaning".
    This is incorrect as in DR techniques like PCA axis are very important. There
    exist several classes of DR methods the main differences being the methodology
    used behind the construction of the embedding, graph-based approaches like t-SNE
    do not put emphasis on axis but other equally powerful approaches do.

    Overall I find the research contribution very limited and a lot of details need to
    be added to clarify the real remit of the results which are less general than what
    promoted by the authors.


----------------------------------------------------------------

reviewer 2 review

  Paper type

    Empirical Study

  Expertise

    Knowledgeable

  Overall Rating

    <b>4 - Accept</b><br/> The paper should be accepted with some minor
    revisions.<br/>Once these have been completed it will meet the quality standard.

  Supplemental Materials

    Acceptable

  Justification

    I would recommend that this paper be accepted for publication.  This paper is well
    written and provides qualitative contributions in understanding how users
    cognitively approach high-dimensional data.  The approach of anonymizing the data
    (animal names) to remove external knowledge is interesting, but also it would be
    interesting to analyze the differences as the authors suggest in future work.  The
    results are insightful and the recommendations appear to be appropriate, however,
    as the paper mentions, some of the methods used by humans may actually require
    automation to aid in cognitive understanding.

  The Review

    == Summary & Contributions ==

    This paper describes and analyzes a study that examines how humans use grouping
    and spatial organization tasks to explore high-dimensional data.  In this case,
    the authors use a physical card based system to analyze entities that have 5
    different dimensions (specifically animals).  The authors are interested in
    understanding cognitive spatialization processes involved in organizing for
    sensemaking, especially as it relates to strategies, structures, decision making,
    and external knowledge.  The paper suggests a set of recommendations for
    interactive data exploration tools based on the results of the study.

    == Comments and Suggestions ==

    The group with the animal names appear to have more dimensions to work with than
    the other group.  Is this a fair comparison, especially since the dataset is
    abstract?  I wonder if it would be possible to come up with a different dataset in
    addition that is less abstract, but also has the same variable values (maybe
    fictional animals).

    I have a hard time understanding the lines and dashed lines in Figure 8.

    Investigating the final layouts of all participants would definitely be
    interesting to analyze, especially in understanding the high-dimensional features
    in the space.  I like the approach as the authors suggest for future work.

    A comment related to the 4th recommendation.  It does appear that users look at
    local structures, and algorithms like t-SNE may match the participants'
    understanding, however, what that might look like when integrating into a visual
    analysis system?  Can automation allow this limitation to be overcome?

  Supplemental review notes

    Uploaded file.  See the online review for the file.

----------------------------------------------------------------

reviewer 3 review

  Paper type

    Empirical Study

  Expertise

    Knowledgeable

  Overall Rating

    <b>3.5 - Between Possible Accept and Accept</b><br/>

  Supplemental Materials

    Acceptable

  Justification

    This paper conducts a study to understand grouping and spatial organization
    strategies for high-dimensional data exploration. Overall well thought out and
    well written paper.

  The Review

    This paper investigates user behaviours when performing grouping and spatial
    organization tasks. The motivation is clear and the study is well described with
    interesting result. The derived design recommendations are helpful.

    I only have one suggestion:
    Compiling a list of supported interactions in existing works and comparing how
    they are matched with the strategies used in the study. This could show additional
    insights and the strengths/weaknesses of previous methods.
    ex. Dimension reduction: select axis, change parameter, reweight, etc
    Interactive clustering: merge/split/add/remove (group-wise), reassign/filter
    (individual-wise), weighted features(feature-wise) etc

    Typo
    p2, Using the principle of Assignment Feedback -> ``Assignment Feedback


----------------------------------------------------------------
